SURE-fuse WFF: A Multi-resolution Windowed Fourier Analysis for Interferometric Phase Denoising

Interferometric phase (InPhase) imaging is an important part of many present-day coherent imaging technologies. Often in such imaging techniques, the acquired images, known as interferograms, suffer from two major degradations: 1) phase wrapping caused by the fact that the sensing mechanism can only measure sinusoidal $2\pi$-periodic functions of the actual phase, and 2) noise introduced by the acquisition process or the system. This work focusses on InPhase denoising which is a fundamental restoration step to many posterior applications of InPhase, namely to phase unwrapping. The presence of sharp fringes that arises from phase wrapping makes InPhase denoising a hard-inverse problem. Motivated by the fact that the InPhase images are often locally sparse in Fourier domain, we propose a multi-resolution windowed Fourier filtering (WFF) analysis that fuses WFF estimates with different resolutions, thus overcoming the WFF fixed resolution limitation. The proposed fusion relies on an unbiased estimate of the mean square error derived using the Stein's lemma adapted to complex-valued signals. This estimate, known as SURE, is minimized using an optimization framework to obtain the fusion weights. Strong experimental evidence, using synthetic and real (InSAR & MRI) data, that the developed algorithm, termed as SURE-fuse WFF, outperforms the best hand-tuned fixed resolution WFF as well as other state-of-the-art InPhase denoising algorithms, is provided.

==> table_sure.txt <==




\begin{table}[h]
	\captionsetup{justification=centering}
		\begin{center}
%					\hskip-2.4cm
		\scalebox{0.9}{
		\begin{tabular}{r||c||cccccccccc||c||c||c}
			\multicolumn{1}{r||}{\multirow{4}[1]{*}{Surf.}} & \multirow{3}[1]{*}{$\sigma$} & \multicolumn{13}{c}{{\normalsize PSNR (dB) }} \\
%			\multicolumn{1}{r|}{\multirow{4}[1]{*}{}} & \multirow{3}[1]{*}{} & \multicolumn{13}{c}{------------------------------------------------------------------------------------------------------------------------------------------------} \\
\multicolumn{1}{r||}{\multirow{2}[1]{*}{}} & \multirow{2}[1]{*}{} & \multicolumn{10}{c||}{\footnotesize WFF (Kemao)}  & \multicolumn{1}{c||}{} & \multicolumn{1}{c||}{} & \multicolumn{1}{c}{SURE-}\\
\multicolumn{1}{r||}{} &       & \multicolumn{1}{c}{sc=1} & \multicolumn{1}{c}{sc=2} & \multicolumn{1}{c}{sc=3} & \multicolumn{1}{c}{sc=4} & \multicolumn{1}{c}{sc=5} & \multicolumn{1}{c}{sc=6}& \multicolumn{1}{c}{sc=7}& \multicolumn{1}{c}{sc=8}& \multicolumn{1}{c}{sc=9} & \multicolumn{1}{c||}{sc=10} & \multicolumn{1}{c||}{Sp} & \multicolumn{1}{c||}{MoG} & \multicolumn{1}{c}{fused}\\

\midrule
\midrule
\clineB{6-6}{2.5}
\multirow{2}[1]{*}{Trunc. }      & 0.3   &36.28	&40.14	&41.37	&\LR{41.43}	&41.09	&40.62	&40.11	&39.57	&39.06	&38.64	&42.47	&41.66	&41.97\\
				 & 0.5   &32.75	&36.44	&37.48	&\LR{37.62}	&37.29	&36.74	&36.25	&35.64	&35.12	&34.72	&39.26	&37.46	&38.29\\
\multirow{2}[1]{*}{Gauss.}       & 0.7   &30.36	&34.15	&35.24	&\LR{35.25}	&34.85	&34.08	&33.39	&32.87	&32.50	&32.09	&35.99	&33.90	&36.02\\
				 & 0.9   &28.25	&32.42	&33.59	&\LR{33.60}	&32.96	&32.22	&31.62	&31.04	&30.51	&29.97	&33.79	&31.62	&34.46\\
\clineB{6-6}{2.5}
\midrule
\midrule
\clineB{9-9}{2.5}
\multirow{2}[1]{*}{Mountain}     & 0.3   &35.97	&40.68	&43.17	&44.45	&45.08	&45.33	&\LR{45.33}	&45.14	&44.90	&44.67 &42.82	&44.40  &44.57\\
				 & 0.5   &32.49	&37.07	&39.52	&40.80	&41.44	&41.75	&\LR{41.79}	&41.70	&41.51	&41.27 &39.41	&41.13  &41.15\\
\multirow{2}[1]{*}{(low freq.)}  & 0.7   &30.12	&34.73	&37.14	&38.43	&39.11	&39.39	&\LR{39.48}	&39.42	&39.22	&38.95 &36.30	&39.11  &39.03\\
				 & 0.9   &28.05	&32.98	&35.38	&36.66	&37.37	&37.65	&\LR{37.75}	&37.69	&37.48	&37.23 &34.48	&37.44  &37.41\\
\clineB{9-9}{2.5}
\midrule
\midrule
\clineB{8-8}{2.5}
\multirow{2}[1]{*}{Spear}        & 0.3   &35.85	&40.05	&42.06	&43.01	&43.35	&\LR{43.36}	&43.06	&42.76	&42.48	&42.24  &48.33	&47.58  &43.41\\
				 & 0.5   &32.23	&36.13	&37.82	&38.55	&38.73	&\LR{38.74}	&38.43	&38.29	&38.13	&38.02  &43.81	&43.20  &39.42\\
\multirow{2}[1]{*}{plane}        & 0.7   &29.77	&33.59	&35.28	&36.08	&36.30	&\LR{36.32}	&36.18	&36.22	&36.07	&36.00  &36.72	&38.85  &36.95\\
				 & 0.9   &27.61	&31.83	&33.59	&34.36	&34.64	&\LR{34.71}	&34.65	&34.56	&34.41	&34.37  &34.17	&36.18  &35.23\\
\clineB{8-8}{2.5}
\midrule
\midrule
\clineB{4-4}{2.5}
\multirow{2}[1]{*}{Peak-}       & 0.3   &35.98	&\LR{39.38}	&38.88	&36.30	&35.80	&33.44	&31.29	&29.79	&29.14	&28.68  &40.59	&40.43  &41.90\\
				& 0.5   &32.45	&\LR{35.29}	&33.22	&30.49	&28.63	&27.78	&27.39	&27.12	&26.94	&26.84  &36.36	&29.99  &38.22\\
\multirow{2}[1]{*}{Valley}      & 0.7   &29.97	&\LR{31.14}	&29.00	&27.63	&27.11	&26.68	&26.50	&26.35	&26.21	&26.09  &32.23	&26.29  &34.86\\
				& 0.9   &27.61	&\LR{29.31}	&27.76	&27.29	&26.77	&26.39	&25.80	&25.77	&25.41	&25.30  &29.26	&25.35  &31.88\\
\clineB{4-4}{2.5}
\midrule
\midrule
\clineB{4-4}{2.5}
\multirow{2}[1]{*}{Longs}        & 0.3   &33.71	&\LR{33.18}	&32.46	&32.09	&31.89	&31.59	&31.35	&31.19	&31.04	&30.88	&33.56	&32.98 &35.19\\
				 & 0.5   &30.13	&\LR{30.51}	&29.57	&28.98	&28.77	&28.55	&28.37	&28.21	&28.06	&27.91	&30.86	&28.71 &32.60\\
\multirow{2}[1]{*}{Peak}         & 0.7   &27.66	&\LR{28.29}	&28.03	&27.75	&27.41	&27.11	&26.87	&26.67	&26.54	&26.44	&28.90	&27.35 &30.49\\
				 & 0.9   &25.51	&\LR{27.16}	&27.16	&26.89	&26.54	&26.19	&25.85	&25.60	&25.44	&25.27	&27.57	&26.15 &28.97\\
\clineB{4-4}{2.5}
\midrule
\midrule
		\end{tabular}}%
		\caption{Performance indicators for surfaces shown in \cref{simdataset}. sc: scale of WFF; Sp:SpInPhase, MoG: MoGInPhase. Best values among WFF estimates is shown in boxes. Overall best values are shown in bold.}
			\label{table1}
	\end{center}
\end{table}





	&36.28	&40.14	&41.37	&\LR{41.43}	&41.09	&40.62	&40.11	&39.57	&39.06	&38.64	&42.47	&41.66	&41.97
	&32.75	&36.44	&37.48	&\LR{37.62}	&37.29	&36.74	&36.25	&35.64	&35.12	&34.72	&39.26	&37.46	&38.29
	&30.36	&34.15	&35.24	&\LR{35.25}	&34.85	&34.08	&33.39	&32.87	&32.50	&32.09	&35.99	&33.90	&36.02
	&28.25	&32.42	&33.59	&\LR{33.60}	&32.96	&32.22	&31.62	&31.04	&30.51	&29.97	&33.79	&31.62	&34.46

	35.97	40.68	43.17	44.45	45.08	45.33	45.33	45.14	44.90	44.67	42.82	44.40	44.57  same
	32.49	37.07	39.52	40.80	41.44	41.75	41.79	41.70	41.51	41.27	39.41	41.13	41.15
	30.12	34.73	37.14	38.43	39.11	39.39	39.48	39.42	39.22	38.95	36.30	39.11	39.03
	28.05	32.98	35.38	36.66	37.37	37.65	37.75	37.69	37.48	37.23	34.48	37.44	37.41
	
	35.85	40.05	42.06	43.01	43.35	43.34	43.06	42.76	42.48	42.24	48.33	47.58	43.41
	32.23	36.13	37.82	38.55	38.73	38.64	38.43	38.29	38.13	38.02	43.81	43.20	39.42
	29.77	33.59	35.28	36.08	36.30	36.32	36.18	36.22	36.07	36.00	36.72	38.85	36.95
	27.61	31.83	33.59	34.36	34.64	34.71	34.65	34.56	34.41	34.37	34.17	36.18	35.23  same

	35.98	39.38	39.88	38.30	35.80	33.44	31.29	29.79	29.14	28.68	40.59	40.43	41.90
	32.45	35.29	33.22	30.49	28.63	27.78	27.39	27.12	26.94	26.84	36.36	29.99	38.22
	29.97	31.14	29.00	27.63	27.11	26.68	26.50	26.35	26.21	26.09	32.23	26.29	34.86
	27.24	28.40	27.26	26.79	26.37	26.09	25.80	25.57	25.41	25.30	29.26	25.35	31.88  same
	
	33.71	33.18	32.46	32.09	31.89	31.59	31.35	31.19	31.04	30.88	33.56	32.98	35.19  same
	30.13	30.11	29.57	28.98	28.77	28.55	28.37	28.21	28.06	27.91	30.86	28.71	32.60
	27.66	28.29	28.03	27.75	27.41	27.11	26.87	26.67	26.54	26.44	28.90	27.35	30.49
	25.51	27.16	27.16	26.89	26.54	26.19	25.85	25.60	25.44	25.27	27.57	26.15	28.97





	
	
	
	














\begin{table}[htbp!]
	\begin{center}
		\begin{tabular}{r|c|ccc}
			\multicolumn{1}{r|}{\multirow{2}[1]{*}{Surf.}} & \multirow{2}[1]{*}{$\sigma$} & \multicolumn{3}{c}{PSNR (dB)} \\
			\multicolumn{1}{r|}{} &       & \multicolumn{1}{c}{SpInPhase} & \multicolumn{1}{c}{MoG} & \multicolumn{1}{c}{SURE-fused} \\
			
			\midrule
			\midrule
			\multirow{2}[1]{*}{Side }         & 0.3   &32.49	&32.27  &32.60  \\
							  & 0.5   &28.34	&26.76	&28.59  \\
			\multirow{2}[1]{*}{view}          & 0.7   &25.60	&23.21	&25.69  \\
							  & 0.9   &23.87	&21.19	&23.62  \\
			\midrule
			\midrule
			\multirow{2}[1]{*}{Top}           & 0.3   &31.99	&31.94	&32.15   \\
							  & 0.5   &27.91	&27.60	&28.18   \\
			\multirow{2}[1]{*}{view}          & 0.7   &25.05	&23.45	&25.14   \\
							  & 0.9   &23.25	&19.81	&22.79   \\
			\midrule
			\midrule
			\multirow{2}[1]{*}{Front}         & 0.3   &31.29	&31.60	&32.00  \\
							  & 0.5   &26.89	&26.95	&27.93  \\
			\multirow{2}[1]{*}{view}          & 0.7   &24.27	&22.86	&24.91  \\
							  & 0.9   &22.62	&20.22	&22.58  \\
			\midrule
			\midrule
		\end{tabular}%
	\end{center}
	\caption{Performance indicators for surfaces shown in \cref{mri_a}. \\ Best values are shown in bold.}
	\label{mri_table}
\end{table}

&32.49	&32.27  &32.60
&28.34	&26.76	&28.59
&25.60	&23.21	&25.69
&23.87	&21.19	&23.62


&31.99	&31.94	&32.15
&27.91	&27.60	&28.18
&25.05	&23.45	&25.14
&23.25	&19.81	&22.79


&31.29	&31.60	&32.00
&26.89	&26.95	&27.93
&24.27	&22.86	&24.91
&22.62	&20.22	&22.58
















\begin{table}[h!]
	\begin{center}
		\begin{tabular}{c|ccc}
			\multirow{2}[1]{*}{Surface} & \multicolumn{3}{c}{PSNR (dB)} \\
			&\multicolumn{1}{c}{SpInPhase} & \multicolumn{1}{c}{MoG} & \multicolumn{1}{c}{SURE-fused} \\
			
			\midrule
			\midrule
			Longs Peak-1   		&22.27	&24.20  &24.58  \\
			Longs Peak-2   		&26.09	&24.39  &26.28  \\
			Longs Peak-3   		&26.72	&23.74  &27.75  \\
			\midrule
			\midrule
			Isolation Peak-1   	&25.14	&24.03  &27.11  \\
			Isolation Peak-2   	&27.25	&25.45  &28.31  \\
			Isolation Peak-3   	&26.86	&25.14  &28.20  \\
			\midrule
			\midrule			
		\end{tabular}%
	\end{center}
	\caption{ PSNR comparison for InSAR data}
	\label{tableinsar}
\end{table}



&22.27	&24.20  &24.58
&26.09	&24.39  &26.28
&26.72	&23.74  &27.75

&25.14	&24.03  &27.11
&27.25	&25.45  &28.31
&26.86	&25.14  &28.20





















































